Dust-Enshrouded AGN can Dominate Host-Galaxy-Scale Cold-Dust Emission

It is widely assumed that long-wavelength infrared (IR) emission from cold dust (T~20-40K) is a reliable tracer of star formation even in the presence of a bright active galactic nucleus (AGN). Based on radiative transfer (RT) models of clumpy AGN tori, hot dust emission from the torus contributes negligibly to the galaxy spectral energy distribution (SED) at $\lambda\ga100$ \micron. However, these models do not include AGN heating of host-galaxy-scale diffuse dust, which may have far-IR (FIR) colors comparable to cold diffuse dust heated by stars. To quantify the contribution of AGN heating to host-galaxy-scale cold dust emission at $\lambda\ga100$ \micron, we perform dust RT calculations on a simulated galaxy merger both including and excluding the bright AGN that it hosts. By differencing the SEDs yielded by RT calculations with and without AGN that are otherwise identical, we quantify the FIR cold dust emission arising solely from re-processed AGN photons. In extreme cases, AGN-heated host-galaxy-scale dust can increase galaxy-integrated FIR flux densities by factors of 2-4; star formation rates calculated from the FIR luminosity assuming no AGN contribution can overestimate the true value by comparable factors. Because the FIR colors of such systems are similar to those of purely star-forming galaxies and redder than torus models, broadband SED decomposition may be insufficient for disentangling the contributions of stars and heavily dust-enshrouded AGN in the most IR-luminous galaxies. We demonstrate how kpc-scale resolved observations can be used to identify deeply dust-enshrouded AGN with cool FIR colors when spectroscopic and/or X-ray detection methods are unavailable.

==> response_to_referee_round2.txt <==
------------------------------------------------------------

We thank the referee for the feedback and suggestions. Responses to the specific recommendations made by the referee are listed below, as indicated by a "%%". Any subsequent changes made to the paper have been bolded in the manuscript. 

------------------------------------------------------------

Referee Report: 

I have a few relatively minor remaining comments that should be addressed before considering the manuscript for publication.

- l.156: The authors need to provide some references or a reference to a review article here to back up this statement. 

%% We have added references to Sanders+1988 and Casey+2014, seminal works/reviews that discuss, amongst other properties of dusty star-forming galaxies at low- and high-redshift, the AGN heating of warm dust that dominates the emission observed at mid-IR wavelengths. 

- l.387: It seems that there is a half sentence missing here to more explicitly connect the statement on Arp 220 to the previous sentences (i.e., stating what exactly this example shows).

%% We have modified this sentence to explicitly link the feature of our simulations under discussion with observations of nearby galaxies. 

- In their reply, the authors state "[C II], CO, and radio SFRs are all known to be affected by the presence of AGN as well", but it remains unclear what aspects they refer to (beyond radio-loud AGN) that would be suffucient to render such comparisons to not be meaningful. Please elaborate.

%% Studying the influence of AGN on galaxy-integrated molecular and atomic line emission to better characterize SFR calibrations is certainly a meaningful endeavor, but one that is beyond the scope of this paper which we limit to the study of cold, dust continuum emission powered by AGN. First and foremost, our radiative transfer calculations do not extend into the radio, and do not include molecular and atomic line emission. Thus we do not have the means to calculate the change in radio fluxes and/or line emission as we adjust the input strength of the AGN, as is otherwise done for the bolometric SED in e.g., Fig. 1. Nevertheless, we emphasize that different SFR tracers ([C II], CO, radio, etc..) all come with their own uncertainties which, in the presence of AGN, warrant careful study in their own right. For example, [C II] 157 um emission can arise from both warm neutral and hot ionized gas, and an AGN can change the volume filling factors of both components complicating the diagnostic utility of [C II] alone as a SFR indicator (e.g., Diaz-Santos+2017). In the case of CO, the presence of AGN shifts the peak of the CO spectral line energy distribution to higher J transitions as the gas is on average warmer and/or denser (e.g., Carilli&Walter 2013), which changes CO/H2 conversion factors. Finally, the slope of the Radio-FIR correlation is biased low in AGN hosts (e.g., Delhaize+2018), as AGN-powered synchrotron emission changes the radio spectral index relative to star-formation alone. We stress that our simulations are meant to resemble z~2 dusty galaxies that are more often than not sparsely detected at FIR wavelengths. Multi-wavelength spectroscopic data that may better constrain the SFR are rare. Therefore, we use the simulations at our disposal to study a mechanism (AGN-heating of cold dust) that can influence a common SFR diagnostic (LFIR or LIR) in such galaxies. 




